A state-specific multireference coupled-cluster method based on the bivariational principle

A state-specific multireference coupled-cluster method based on Arponen's bivariational principle is presented, the bivar-MRCC method. The method is based on singlereference theory, and therefore has a relatively straightforward formulation and modest computational complexity. The main difference from established methods is the bivariational formulation, in which independent parameterizations of the wavefunction (ket) and its complex conjugate (bra) are made. Importantly, this allows manifest multiplicative separability (exact in the extended bivar-MRECC version of the method, and approximate otherwise), while preserving polynomial scaling of the working equations. A feature of the bivariational principle is that the formal bra and ket references can be included as bivariational parameters, which eliminates much of the bias towards the formal reference. A pilot implementation is described, and extensive benchmark calculations on several standard problems are performed. The results from the bivar-MRCC method are comparable to established state-specific multireference methods. Considering the relative affordability of the bivar-MRCC method, it may become a practical tool for non-experts.

==> data/2.75.dat <==
method endiff
MRCCSD(2,2) 6.537004
MRCCSD(4,4) 5.636224
MRCCSD(6,6) 2.554052
MRCCSD(4,6) 2.020254
MRCCSD(4,8) 1.489058
MRCCSD(2,2)FOIS 1.547373


==> data/A1/cicoeff_2.75.dat <==
0.71987229856082
0.62265316516097
0.12316261756511
0.12316260904086
0.10570867081776
0.06343113481979
0.06343111356991
0.05973146911292
0.05973146377027
0.05651978265988
0.05464823865094
0.05212394211354
0.05212394074798
0.05174973693182
0.04238203012443
0.04238202968562
0.04114685413840
0.03930633792757
0.03492882984330
0.03459381553514
0.03459380838601


==> data/A1/cicoeff_2.825.dat <==
0.76948017315157
0.54794225357748
0.14260717409750
0.11731884863994
0.11731884857515
0.06806774600927
0.06806774499934
0.06788678495540
0.06604392880018
0.05371333608126
0.05362089740223
0.05362089728492
0.04960186693847
0.04960186668697
0.04925110468316
0.04925110400372
0.04861613968687
0.04861613968158
0.04552945283121
0.03695863341363
0.03568995721811
0.0


==> data/A1/cicoeff_det1.dat <==
0.0    0.98510074308873
0.25    0.98630116027967
0.5    0.98661961347961
0.75    0.98644614188270
1.0    0.98581319866805
1.25    0.98464299683715
1.5    0.98273794721966
1.75    0.97963635445144
2.0    0.97444487746318
2.25    0.96471286599545
2.5    0.93752829945485
2.75 0.71987229856082
2.825 0.76948017315157
3.0  0.89609437859170
3.25    0.92980758789716
3.5    0.94085337472237
3.75    0.94684604067390
4.0    0.95064055544630


==> data/A1/cicoeff_det42.dat <==
0.0    0.05065395686181
0.25    0.07785414899005
0.5    0.07471859641661
0.75    0.07248987663596
1.0    0.07107873895050
1.25    0.07095825172378
1.5    0.07350990727099
1.75    0.08098983611734
2.0    0.09724608904106
2.25    0.13230693735856
2.5 0.23620879557374
2.75 0.62265316516097
2.825 0.54794225357748
3.0 0.28756295759914
3.25    0.21155644186772
3.5    0.19062657408283
3.75    0.18118127838975
4.0    0.17534189398647


==> data/A1/cicoeff_sym.dat <==
x  b1  a1
0.0    0.98510074308873	    0.05065395686181
0.25    0.98630116027967    0.07785414899005
0.5    0.98661961347961	   0.07471859641661
0.75    0.98644614188270    0.07248987663596
1.0    0.98581319866805	    0.07107873895050
1.25    0.98464299683715    0.07095825172378
1.5    0.98273794721966	    0.07350990727099
1.75    0.97963635445144    0.08098983611734
2.0    0.97444487746318	    0.09724608904106
2.25    0.96471286599545    0.13230693735856
2.5    0.93752829945485	 0.23620879557374
2.75 0.71987229856082	 0.62265316516097
2.825 0.54794225357748 0.76948017315157	
3.0  0.28756295759914   0.89609437859170	 
3.25    0.21155644186772   0.92980758789716 
3.5    0.19062657408283   0.94085337472237	 
3.75    0.18118127838975   0.94684604067390 
4.0     0.17534189398647  0.95064055544630	 


==> data/A1/comp_comp.dat <==
A1/comp_fci_A1_cas22.dat:2.75 0.06671780204421 0.06671780204421 0.871016
A1/comp_fci_A1_hf.dat:2.75  0.5184
A1/comp_fci_A1_mrccsd22.dat:2.75 0.10915186217564 0.11220969528027 0.790886
A1/comp_fci_A1_mrccsd22fois.dat:2.75 0.09524420197101 0.09707960598470 0.816922
A1/comp_fci_A1_mrccsd46.dat:2.75 0.09471040303750 0.09472744273203 0.819534


==> data/A1/comp_fci.dat <==
x 22FOISA1o	46A1o	22foisA1B1o		22fois3B1o	1B1o		22A1o	HF	x2 22A1 22FOISA1 46A1	22foisA1B1	22fois3B1n	1B1	22fois3B1	E22
0.25  0.999926	0.999969	 0.999847		0.999864	0.999740		0.999720	0.986301	0.25 .99972000000000000000  .99992600000000000000  .99996900000000000000	.99984700000000000000	.96344899999399998400	.99974000000000000000	.99986400000000000000	.99992300000000000000
0.5  0.999920	0.999959	 0.999861		0.999881	0.999895		0.999733	-0.986620	0.5 .99973300000000000000  .99992000000000000000  .99995900000000000000	.99986100000000000000	.98110599990399897599	.99989500000000000000	.99988100000000000000	.99991500000000000000
0.75  0.999903	0.999938	 0.999868		0.999894	0.999913		0.999735	-0.986446	0.75 .99973500000000000000  .99990300000000000000  .99993800000000000000	.99986800000000000000	.98620999987849854199	.99991199999849999800	.99989400000000000000	.99989200000000000000
1.0  0.999879	0.999898	 0.999871		0.999906	0.999877		0.999728	-0.985813	1.0 .99972800000000000000  .99987900000000000000  .99989800000000000000	.99987100000000000000	.98816599984999799998	.99987700000000000000	.99990499999849999800	.99985800000000000000
1.25  0.999851	0.999854	 0.999873		0.999919	0.999958		0.999712	0.984643	1.25 .99971200000000000000  .99985100000000000000  .99985400000000000000	.99987300000000000000	.98881599984999799998	.99995199994599956800	.99991699999399998400	.99981600000000000000
1.5  0.999827	0.999819	 0.999871		0.999933	0.999987		0.999684	-0.982738	1.5 .99968400000000000000  .99982700000000000000  .99981900000000000000	.99987100000000000000	.98842899987849854199	.99997499978399654395	.99992899997599987200	.99977500000000000000
1.75  0.999807	0.999793	 0.999862		0.999944	1.000026		0.999639	0.979636	1.75 .99963900000000000000  .99980700000000000000  .99979300000000000000	.99986099999849999800	.98706899987849854199	1.00000099906246874903	.99993599990399897599	.99973900000000000000
2.0  0.999781	0.999763	 0.999837		0.999958	1.000095		0.999557	-0.974445	2.0 .99955599999849999800  .99977999999849999800  .99976300000000000000	.99983399998649994600	.98799499994599956800	1.00003999546216722713	.99993999951398833574	.99969400000000000000
2.25  0.999723	0.999695	 0.999770		0.999968	1.000250		0.999334	-0.964713	2.25 .99933199999399998400  .99972199999849999800  .99969500000000000000	.99976299992649931400	.98737999987849854199	1.00012197541980502481	.99992199682580531681	.99960699999849999800
2.5  0.999487	0.999579	 0.999496		0.999992	1.001008		0.997709	0.937528	2.5 .99769299961599180784  .99947699984999799998  .99957900000000000000	.99947299920647566531	.98780699981849733797	1.00068684537232112416	.99986897730277769370	.99945399992649931400
2.75  0.998713	0.996977	 0.999538		1.006072	1.021806		0.958794	-0.719872	2.75 .95871098966535630735  .99865099423352330706  .99697599999849999800	.99944498702489109897	.98980199981849733797	1.02116939274107173306	1.00580189061062070967	.99876299529564874342
#2.825  1.000259	0.998542	 1.001088		1.020163	1.012008		0.992231	-0.769480	2.825 .99208296713751521633  1.00010596487933547580  .99853799997599987200	1.00079286941113630992	.99017499974649560593	1.01152765417868321312	1.01986686852411212978	1.00015796974827240736
3.0  0.999855	0.999483	 0.999790		1.000129	1.001465		0.999014	-0.896094	3.0 .99891198439187731336  .99977499039897589760  .99948199999849999800	.99965297184135641317	.99033599816241424625	1.00111982138033731796	.99947135195884704434	.99985999200572189500
3.25  0.999810	0.999889	 0.999799		1.000037	1.000135		0.999702	0.929807	3.25 .99964699546216722713  .99976299668629234181  .99988900000000000000	.99972499178518947703	.99345299898596484686	.99990191854119395571	.99967780658592189833	.99979999709582962263
3.5  0.999863	0.999934	 0.999857		0.999891	0.999961		0.999803	0.940853	3.5 .99975899709582962263  .99982199747836215094  .99993400000000000000	.99980199546216722713	.99596199890646063268	.99976994526456093008	.99972595915351389664	.99984199771838135622
3.75  0.999908	0.999946	 0.999904		0.999890	0.999958		0.999862	-0.946846	3.75 .99982199759987199360  .99986999783389025079  .99994600000000000000	.99985799682580531681	.99790999974649560593	.99974493192716765882	.99980899015743701038	.99987899783389025079
4.0  0.999938	0.999953	 0.999936		0.999914	0.999972		0.999902	0.950641	4.0 .99986399783389025079  .99990099794639868932  .99995300000000000000	.99989499747836215094	.99900299997599987200	.99966886223084266611	.99985899546216722713	.99990599794639868932


==> data/A1/comp_fci_A1_cas22.dat <==
x    LHS  RHS LHSRHS
0.0 0.01361911783189 0.01361911783189 0.972947
0.25 0.01065218045284 0.01065218045284 0.978809
0.5 0.01057113833236 0.01057113833236 0.978969
0.75 0.01090696755393 0.01090696755393 0.978305
1.0 0.01163898538303 0.01163898538303 0.976857
1.25 0.01281570592735 0.01281570592735 0.974533
1.5 0.01453538172269 0.01453538172269 0.971141
1.75 0.01707200325458 0.01707200325458 0.966147
2.0 0.02088997393351 0.02088997393351 0.958656
2.25 0.02698863454362 0.02698863454362 0.946751
2.5 0.03477769680660 0.03477769680660 0.931654
2.75 0.06671780204421 0.06671780204421 0.871016
#2.825 0.82167524452113 0.82167524452113 0.0317997
3.0 0.05957493261786 0.05957493261786 0.884399
3.25 0.04746955833143 0.04746955833143 0.907314
3.5 0.04092719392422 0.04092719392422 0.919821
3.75 0.03672435553908 0.03672435553908 0.9279
4.0 0.03397010761650 0.03397010761650 0.933214


==> data/A1/comp_fci_A1_hf.dat <==
x ci2
0.0  0.970225
0.25  0.972196
0.5  0.974169
0.75  0.972196
1.0  0.972196
1.25  0.970225
1.5  0.966289
1.75  0.9604
2.0  0.948676
2.25  0.931225
2.5  0.879844
2.75  0.5184
2.825  0.591361
3.0  0.802816
3.25  0.8649
3.5  0.885481
3.75  0.896809
4.0  0.904401


==> data/A1/comp_fci_A1_mrccsd22.dat <==
x    LHS  RHS LHSRHS
0.0 0.01026460258241 0.01040021694612 0.979442
0.25 0.01044332157682 0.01054423873229 0.979123
0.5 0.01053384023821 0.01062512048544 0.978953
0.75 0.01139966084897 0.01148217476953 0.977249
1.0 0.01283562145643 0.01290547846191 0.974425
1.25 0.01499847439925 0.01505250161798 0.970175
1.5 0.01832849418942 0.01837753678009 0.963631
1.75 0.02309236896121 0.02317822981284 0.954265
2.0 0.02980744632392 0.03001799952749 0.941069
2.25 0.04025891387069 0.04086658734139 0.92052
2.5 0.05703595935366 0.05881010794233 0.887508
2.75 0.10915186217564 0.11220969528027 0.790886
2.825 0.09292453369133 0.09911704635599 0.817169
3.0 0.04819543319581 0.05272565360236 0.90162
3.25 0.01864118303139 0.02005941532750 0.961673
3.5 0.00919912422615 0.00996594620943 0.980927
3.75 0.00527629422967 0.00579911586746 0.988955
4.0 0.00336229049173 0.00374976095359 0.992901


==> data/A1/comp_fci_A1_mrccsd22fois.dat <==
x  LHS RHS LHSRHS
0.0 0.01028894766745 0.01034318156144 0.979474
0.25 0.01051662518594 0.01057031174432 0.979024
0.5 0.01061808275993 0.01066167318070 0.978833
0.75 0.01149763976246 0.01152589597598 0.977109
1.0 0.01294291114834 0.01294881326267 0.974276
1.25 0.01511047571315 0.01508958884709 0.970028
1.5 0.01845550919888 0.01841954752466 0.963465
1.75 0.02325616545627 0.02323737219072 0.954047
2.0 0.03003000409639 0.03007727991653 0.940796
2.25 0.04060303890430 0.04087790557155 0.920179
2.5 0.05779349084117 0.05853593858417 0.887054
2.75 0.09524420197101 0.09707960598470 0.816922
2.825 0.08878932228536 0.09443214637849 0.825163
3.0 0.04893891477779 0.05335628284890 0.900316
3.25 0.01871304250660 0.02011428854560 0.961549
3.5 0.00922890648314 0.01001060349208 0.980853
3.75 0.00530674108358 0.00584613627186 0.988878
4.0 0.00337498387003 0.00377509701090 0.992863


==> data/A1/comp_fci_A1_mrccsd22fois_b1orb.dat <==
x  LHS RHS LHSRHS
0.0 0.02321084366541 0.02343056453360 0.953902
0.25 0.02330111849496 0.02351064230929 0.953736
0.5 0.02756205194541 0.02777944828268 0.945424
0.75 0.03192131696115 0.03216319563912 0.936942
1.0 0.03761922026555 0.03787434096469 0.925931
1.25 0.04494575302447 0.04530031788303 0.91179
1.5 0.05322191073229 0.05371187497200 0.895925
1.75 0.06275747077648 0.06356363632353 0.877668
2.0 0.07545023833518 0.07683511405130 0.853512
2.25 0.09275865627355 0.09533426155480 0.82075
2.75 0.16441399755907 0.18023286440090 0.684986
2.825 0.20285402075780 0.31859042298483 0.543183


==> data/A1/comp_fci_A1_mrccsd46.dat <==
x  LHS RHS LHSRHS
0.0 0.01006564728419 0.01012022393135 0.979916
0.25 0.01599059162586 0.01599879831093 0.968266
0.5 0.01068380519525 0.01069146779616 0.978739
0.75 0.01153863027461 0.01154740508436 0.977047
1.0 0.01285653117763 0.01286801014093 0.974441
1.25 0.01477113550411 0.01478379188105 0.970663
1.5 0.01781567255183 0.01782976551609 0.964672
1.75 0.02225133578293 0.02226695117568 0.955977
2.0 0.02860065297297 0.02862021525137 0.943598
2.25 0.03857326576783 0.03860310937461 0.924313
2.5 0.05574200330664 0.05576015904498 0.891606
2.75 0.09471040303750 0.09472744273203 0.819534
2.825 0.08951417226083 0.08955149424776 0.82895
3.0 0.06443818063096 0.06445810619269 0.875257
3.25 0.03763027088504 0.03764062484996 0.926146
3.5 0.01831526793276 0.01832215719274 0.963698
3.75 0.00730749429763 0.00731269391600 0.985433
4.0 0.00364916296897 0.00365382300772 0.99271


==> data/A1/dip_err.dat <==
x cas22 	22fois	46	CCSD	HF	CCSDT
0.0  0.00000000000000	  0.00000000000000	  0.00000000000000	0	0	0
0.25  0.01962589797979	  0.00063141116689	  0.00058140461595	.00004375048472988613	.02744335628472999983	.00002450178472989263
0.5  0.04138570531932	  0.00120723490192	  0.00032566991338	.00001617459325980100	.05582927529325999991	.00002565359325981450
0.75  0.06838917988609	  0.00167674486379	  0.00081443383965	.00021739558920999294	.08698175781078999998	.00003021768920996441
1.0  0.09782773605707	  0.00199109088256	  0.00191073666483	.00073565056203999463	.12010827253795999995	.00017853186203997313
1.25  0.12823131351170	  0.00194453260377	  0.00327544467935	.00152362144445999774	.15257637725553999999	.00044926374445999979
1.5  0.15599028080235	  0.00134030518827	  0.00427257691964	.00254010623157999830	.18256319006841999998	.00083832813157999773
1.75  0.18467736426399	  0.00072421728759	  0.00473799549186	.00379964656162999981	.21230199063836999999	.00130224266162999743
2.0  0.22071208585186	  0.00032838533608	  0.00592124395943	.00498526106775397972	.24955940943226027926	.00181661556777836460
2.25  0.27690097125868	  0.00310947462569	  0.00886744959284	.00313075480059999908	.31122180569939999999	.00259672530059999993
2.5  0.34247127186453	  0.01782138439747	  0.01973720653427	.02996020170917999994	.48098061240917999999	.00947433699081999985
2.75  0.74239831557882	  0.07075994716702	  0.13613388145708	.40116303733708999998	1.68173897633708999999	.36486216216290999998
2.825  0.41118938997876	  0.01638764730196	  0.08913329244186	.16947298324546999998	1.30513212814546999999	.11217602155452999996
3.0  0.22202758519433	  0.00101789311898	  0.01418774645799	.02699033110855999984	.54354388520855999999	.00730481099143999960
3.25  0.15377032302966	  0.00205741554355	  0.00017428775786	.00170661983538190191	.32190422083538001008	.00014207656464287134
3.5  0.11826667572257	  0.00199893990926	  0.00090346070531	.00115619184620999641	.23626041835378999999	.00009573745378998754
3.75  0.09251889071308	  0.00158069512463	  0.00077652458492	.00149071303773999709	.17970249686225999998	.00006345186225998414
4.0  0.07173794282140	  0.00108690772892	  0.00059686067773	.00118912705568082589	.13667910204433009417	.00002668224481242161


==> data/A1/dip_vgl.dat <==
method MAD MAX
HF 0.34914040417871 1.68173897633709
cas22 0.18600671832411 0.74239831557882
CCSD 0.03611786480614 0.40116303733709
CCSDT 0.02785596445336 0.36486216216291
46 0.01624167868300 0.13613388145708
22fois 0.00698134595269 0.07075994716702


==> data/A1/iter_A1_A1_22fois.dat <==
iter E LHS RHS overlap
0 .08474997127735	0.933282   0.933282     1.000000
1 .03348952368235	0.933282   0.962793     1.000000
2 .00236393625195	0.953128   1.02846     0.999852
3 .00188214570570	0.957492   1.03382     0.999984
4 .00170402196942	0.957529   1.03796     0.999903
5 .00161011806713	0.958341   1.03958     0.999966
6 .00158111058484	0.957909   1.04106     0.999923
7 .00155893469882	0.958095   1.04164     0.999955
8 .00155538642194	0.957803   1.04225     0.999933
9 .00154906596668	0.957854   1.04249     0.999948
10 .00154937017075	0.957701   1.04276     0.999938


==> data/A1/iter_A1_A1_46.dat <==
iter E   LHS  RHS  overlap
0 .02579357299140 0.996635 0.996635 1.0000000
1 .00537246284409 0.996635   0.998334     1.000000
2 .00203371426875 0.99677   1.00038     0.999998 
3 .00202061640487 0.996661   1.00035     0.999999
4 .00202030028231 0.996640   1.000337     0.999999


==> data/A1/methodcomp.dat <==
x   22fois mkmrccsd icmrccsd casccsdsw casccours
0.00   0.368285 nan nan nan  .36575151798000
0.25   0.145660 0.401 0.093  nan .14712067185000
0.50   0.156778 0.414 0.106 nan .15820288032000
0.75   0.183557 0.445 0.132 nan  .18557829633000
1.00   0.217005 0.492 0.165  nan .21956068695000
1.25   0.251458 0.548 0.199 nan .25387159011000
1.50   0.278271 0.598 0.226 nan .28153709049000
1.75   0.294204 0.623 0.239 nan .29760190608000
2.00   0.310988 0.609 0.239 0.024 .31488261900000
2.25   0.354987 0.545 0.253 nan .36079548360000
2.50   0.532071 0.320 0.385 0.044 .54222238477000
2.75   1.547373 -0.613 1.043 0.072 -41.76677856688000
2.825   0.579236  nan nan  0.063  -36.07360687491000
3.00   0.397622 -1.40 0.534 0.402 .43029617654000
3.25   0.282774  0.058 0.303 0.275 .2943788306000
3.50   0.219018 0.257 0.222 0.206 nan
3.75   0.170567 0.227 0.169 0.158 nan
4.00   0.134425 0.173 0.130 nan nan



==> data/A1/mf.dat <==
# MF46
-15.61808725663161     -15.61808725663161
#it 1
-15.62133025313444 	-15.62133025313444
-15.62133029563887	-15.62133029563887
-15.62136201390543	-15.62133029563887
-15.62144420332810	-15.62142600520695
#it 2
-15.62150613559769	-15.62143841548324
-15.62150579527062	-15.62143809920982
-15.62145183588990	-15.62143809920982
-15.62144008029210	-15.62143910307083
#it 3
-15.62144112749822	-15.62143939103853
-15.62144102416877	-15.62144007376032
-15.62144095639604	-15.62144007376032
-15.62143979483649	-15.62143941919339


==> data/A1/mfrev.dat <==
#it0 MP2
-15.61719049961966	-15.61719049961966
#it1 (first ist orb)
-15.61720120068420 	-15.61719049961966
-15.62133107667623	-15.62129298796834
-15.62133109931393	-15.62129301129070
-15.62142132868474	-15.62140405071439
#it2
-15.62141756673305	-15.62140405071439
-15.62143698019187	-15.62142023796831
-15.62143660845614	-15.62141994858442
-15.62142423836293	-15.62142277768388
#it3
-15.62142425786117	-15.62142277768388
-15.62142399089656	-15.62142339676838	
-15.62142390307105	-15.62142334520120
-15.62142388764902	-15.62142345658895


==> data/A1/mrccsd_a1.dat <==
x 22 22fois 46 48 46b	 E22
0.00 	  0.415266  0.368285  0.209042 15799.589825  0.209042	 .35740229304000
0.25 	  0.373461  0.145660  0.083208 15794.413369  0.083208	 .14984532211000
0.50 	  0.370406  0.156778  0.093758 15784.418821  0.093758	 .16423560187000
0.75 	  0.380105  0.183557  0.124895 15771.595047  0.124895	 .19797192670000
1.00 	  0.394490  0.217005  0.176645 15757.969136  0.176645	 .24226677019000
1.25 	  0.412725  0.251458  0.232422 15744.501200  0.232422	 .29079812534000
1.50 	  0.435496  0.278271  0.271413 15730.658046  0.271413	 .33127137477000
1.75 	  0.465815  0.294204  0.296711 15714.842964  0.296711	 .35890807430000
2.00 	  0.520000  0.310988  0.324947 15695.276805  0.324947	 .38704044049000
2.25 	  0.645663  0.354987  0.393735  0.304044  0.393735	 .44274294771000
2.50 	  1.182142  0.532071  0.512028 15643.185942  0.512028	 .55091261022000
2.75 	  6.536907  1.547373  2.020254  1.489058  2.020254	 1.45752149899000
2.825 	  2.628438  0.579236  1.263580  1.144262  1.263580	 .54119675630000
3.00 	  0.863163  0.397622  0.510861  0.433759  0.510861	 .32881387129000
3.25 	  0.426626  0.282774  0.207269 15680.911353  0.207269	 .25322370467000
3.50 	  0.309447  0.219018  0.146862 15714.012210  0.146862	 .20455868420000
3.75 	  0.239421  0.170567  0.123888  0.105503  0.123888	 .16280144918000
4.00 	  0.188650  0.134425  0.112961  0.101325  0.112961	 .12979332508000


==> data/A1/orbcomp.dat <==
x   A1	A1B1	3B1 	1B1 46
0.25   0.145660	0.229476	0.202430	0.328414	0.083208
0.50   0.156778	0.220460	0.188612	0.160612	0.093758
0.75   0.183557	0.218216	0.177412	0.139690	0.124895
1.00   0.217005	0.215384	0.161910	0.218217	0.176645
1.25   0.251458	0.212467	0.142428	0.075000	0.232422
1.50   0.278271	0.210019	0.121553	0.033825	0.271413
1.75   0.294204	0.214335	0.103114	-0.017452	0.296711
2.00   0.310988	0.236049	0.086216	-0.092864	0.324947
2.25   0.354987	0.300455	0.091367	-0.195075	0.393735
2.50   0.532071	0.513909	0.231122	-0.247562	0.512028
2.75   1.547373	1.511242	1.272362	0.357947	2.020254
2.83   0.579236	0.745255	3.171884	0.659242	1.263580
3.00   0.397622	0.412259	0.340912	0.280686	0.510861
3.25   0.282774	0.284969	0.142704	0.157726	0.207269
3.50   0.219018	0.220172	0.197095	0.133679	0.146862
3.75   0.170567	0.171022	0.192659	0.100787	0.123888
4.00   0.134425	0.135025	0.169011	0.072461	0.112961


==> data/A1/orbvgl.dat <==
orb EMAD EMAX ESTD E275 WFMAD WFMAX WFSTD WF275
$\cramped{^1A_1}$	 0.35623494117647 1.54737300000000   0.33216605205463 1.547373	0.02030926160300 0.05194238666978 0.00952646672824 0.05194238666978
{$\cramped{^1A_1 + {^3B_1}}$\footnote{50:50 mixture}}	 0.35592435294118 1.51124200000000   0.33291670915109 1.511242	 0.02128160677115 0.03982133626930 0.00744330393636 0.03331705194368
$\cramped{^3B_1}$	 0.41134064705882 3.17188400000000   0.76213442843544 1.272362	 0.03298324907894 0.19933323116888 0.04850460955343 0.10772084859135
$\cramped{^1B_1}$ 0.19242582352941 0.65924200000000  0.21501242562499  0.35794700000000 0.03734469496704  0.20576390714152 0.05519930124790  0.20576390714152	
{$\cramped{^1A_1}$\footnote{bivar-MRECCSD(2,2)FOIS}}	0.36434720490647 1.45752149899000 0.31001271158687 1.45752149899000 0.02102078271943 0.04973941504182 0.00921322978951 0.04973941504182 
{$\cramped{^1A_1}$\footnote{bivar-MRCCSD(4,6)}}	 0.40561394117647 2.02025400000000   0.50223380890235 2.020254	 0.02263543231747 0.07776888840018 0.01823429550090 0.07776888840018


==> data/A1/orbvlga1.dat <==
#2A1/(CAS)	#1A1(CAS)	#1A1 richtig orbitale
.17215358163987	.14879930393808	.08475008749095
.05400853695097	.00647986663894	.03348963989595
.05294346636786	.00466074781569	.00236405246555
.05354817824576	.00476117677578	.00188226191930
.05158449599414	.00393187339946	.00170413818302
.05151669762078	.00413752074125	.00161023428073
.04691909804612	.00375110812354	.00158122679844
.04333327839910	.00391568713546	.00155905091242
.03198526867464	.00372569683944	.00155550263554
.02296346293113	.00383062359971	.00154918218028
.01127929297302	.00373543960869	.00154948638435
.00726866339200	.00379433319499
.00269502014900	.00374651511122
.00237024434159	.00377747458167
.00069707086453	.00375360384966
.00105209946810	.00376945154640
.00030182201902	.00375759643569
.00064776967147	.00376377508727
.00025599234767	.00375999836040
.00049870304415	.00376197645466
.00027820098209	.00376097490332
.00043373059476	.00376163301467
.00030674779024
.00039971496906
.00032724007573
.00038059547891
.00034069380794
.00036947678793
.00034980474468
.00036331516233
.00035443285069
.00036020626638
.00035710473272
.00035872347243
.00035774806510


==> data/B1/alles.dat <==
x WF	dE	S2
0.25 0.963451	2.631438	1.931139
0.5 0.981114	3.281545	1.967514
0.75 0.986219	3.500119	1.977821
1.0 0.988176	3.610010	1.981679
1.25 0.988826	3.692310	1.982924
1.5 0.988438	3.751814	1.982088
1.75 0.987078	3.785178	1.979286
2.0 0.988001	3.798380	1.981142
2.25 0.987389	3.814596	1.979908
2.5 0.987818	3.868469	1.980853
2.75 0.989813	3.996998	1.985063
2.825 0.990188	4.055925	1.985894
3.0 0.990371	4.228760	1.986406
3.25 0.993479	4.402124	1.992597
3.5 0.995989	3.846649	1.996129
3.75 0.997923	2.575047	1.998127
4.0 0.999007	1.584136	1.999096


==> data/B1/alles_22fois.dat <==
x WF	dE	S2
0.25 0.963451	2.631438	1.931139
0.5 0.981114	3.281545	1.967514
0.75 0.986219	3.500119	1.977821
1.0 0.988176	3.610010	1.981679
1.25 0.988826	3.692310	1.982924
1.5 0.988438	3.751814	1.982088
1.75 0.987078	3.785178	1.979286
2.0 0.988001	3.798380	1.981142
2.25 0.987389	3.814596	1.979908
2.5 0.987818	3.868469	1.980853
2.75 0.989813	3.996998	1.985063
2.825 0.990188	4.055925	1.985894
3.0 0.990371	4.228760	1.986406
3.25 0.993479	4.402124	1.992597
3.5 0.995989	3.846649	1.996129
3.75 0.997923	2.575047	1.998127
4.0 0.999007	1.584136	1.999096


==> data/B1/alles_46.dat <==
x WF	dE	S2
0.25 0.981475	2.029051	1.965333
0.5 0.992777	1.901227	1.987367
0.75 0.995303	1.767225	1.992037
1.0 0.995492	1.866094	1.992532
1.25 0.995380	1.954197	1.992344
1.5 0.995192	1.998243	1.991923
1.75 0.994972	2.055454	1.991481
2.0 0.994890	2.099296	1.991400
2.25 0.995187	2.067875	1.992034
2.5 0.995789	1.971402	1.993169
2.75 0.996618	1.846195	1.994766
2.825 0.996877	1.826919	1.995275
3.0 0.997502	1.751252	1.996462
3.25 0.998315	1.635182	1.997938
3.5 0.998839	1.518025	1.998793
3.75 0.998861	1.543083	1.998832
4.0 0.999227	1.227606	1.999264


==> data/B1/alles_combined.dat <==
x WF22o	dE22	S222	xb WF46o	dE46	S246	WF22  WF46 WF22FB WF46FB
0.25 0.963451	2.631438	1.931139	0.25 0.981475	2.029051	1.965333	.96344899999399998400 .98147399999849999800 .27037381532241622010 .27037381532241622010
0.5 0.981114	3.281545	1.967514	0.5 0.992777	1.901227	1.987367	.98110599990399897599 .99277499999399998400 .19439135832644939882 .19439135832644939882
0.75 0.986219	3.500119	1.977821	0.75 0.995303	1.767225	1.992037	.98620999987849854199 .99529999998649994600 .16607227415496819172 .16607227415496819172
1.0 0.988176	3.610010	1.981679	1.0 0.995492	1.866094	1.992532	.98816599984999799998 .99548999999399998400 .15384407788408366302 .15384407788408366302
1.25 0.988826	3.692310	1.982924	1.25 0.995380	1.954197	1.992344	.98881599984999799998 .99537799999399998400 .14955935376967901314 .14955935376967901314
1.5 0.988438	3.751814	1.982088	1.5 0.995192	1.998243	1.991923	.98842899987849854199 .99519099999849999800 .15212494944289354149 .15212494944289354149
1.75 0.987078	3.785178	1.979286	1.75 0.994972	2.055454	1.991481	.98706899987849854199 .99497099999849999800 .16081666655854708400 .16081666655854708400
2.0 0.988001	3.798380	1.981142	2.0 0.994890	2.099296	1.991400	.98799499994599956800 .99488899999849999800 .15495160569674928024 .15495160569674928024
2.25 0.987389	3.814596	1.979908	2.25 0.995187	2.067875	1.992034	.98737999987849854199 .99518599999849999800 .15887101763066451768 .15887101763066451768
2.5 0.987818	3.868469	1.980853	2.5 0.995789	1.971402	1.993169	.98780699981849733797 .99578799999849999800 .15616017534251594218 .15616017534251594218
2.75 0.989813	3.996998	1.985063	2.75 0.996618	1.846195	1.994766	.98980199981849733797 .99661699999849999800 .14281456635443502287 .14281456635443502287
2.825 0.990188	4.055925	1.985894	2.825 0.996877	1.826919	1.995275	.99017499974649560593 .99687599999849999800 .14017845949720230871 .14017845949720230871
3.0 0.990371	4.228760	1.986406	3.0 0.997502	1.751252	1.996462	.99033599816241424625 .99750099999849999800 .13902519079350874064 .13902519079350874064
3.25 0.993479	4.402124	1.992597	3.25 0.998315	1.635182	1.997938	.99345299898596484686 .99831299999399998400 .11442902616063070507 .11442902616063070507
3.5 0.995989	3.846649	1.996129	3.5 0.998839	1.518025	1.998793	.99596199890646063268 .99883699999399998400 .08986657992312122389 .08986657992312122389
3.75 0.997923	2.575047	1.998127	3.75 0.998861	1.543083	1.998832	.99790999974649560593 .99885899999399998400 .06465292342198292381 .06465292342198292381
4.0 0.999007	1.584136	1.999096	4.0 0.999227	1.227606	1.999264	.99900299997599987200 .99922599999849999800 .04465422766099819131 .04465422766099819131


==> data/B1/cicoeff_2.75.dat <==
0.69083434460299
0.69083434460249
0.06245182098738
0.06245182098737
0.04708632695078
0.04708632695075
0.04429717432154
0.04429717432151
0.04410613680021
0.04410613680020
0.04011151620461
0.04011151620460
0.03950767264069
0.03950767264065
0.03440367905480
0.03440367905476
0.03253156155169
0.03253156155167
0.03246614660648
0.03246614660645
0.03204824626956
0.03204824626953


==> data/B1/mf.dat <==
#B146mf.  B146
-15.66370733883802	-15.66370733883802
# it1
-15.66631628275937	-15.66631628275937
-15.66631648863884	-15.66631648863884
-15.66633520028405	-15.66631648863884
-15.66650451137220	-15.66649440242081
#it2 
-15.66655694986309	-15.66651657466373
-15.66655553474020	-15.66651539839977
-15.66653053609889	-15.66651539839977
-15.66652161394703	-15.66651869369726
#it3
-15.66652573403155	-15.66651994335652
-15.66652498127331	-15.66651967850886
-15.66652004835605	-15.66651967850886
-15.66651955007592	-15.66651952121698
#i4
-15.66652098418716	-15.66651952121698
-15.66652002316267	-15.66651952121698
-15.66652027489603	-15.66651952121698
-15.66651973329031	-15.66651952121698


==> data/a1_from_b1_orb.dat <==
x   MRCCSD22FOIS
0.00 	  0.237268  0.000000  0.000000
0.25 	  0.202430  0.000000  0.000000
0.50 	  0.188612  0.000000  0.000000
0.75 	  0.177412  0.000000  0.000000
1.00 	  0.161910  0.000000  0.000000
1.25 	  0.142428  0.000000  0.000000
1.50 	  0.121553  0.000000  0.000000
1.75 	  0.103114  0.000000  0.000000
2.00 	  0.086216  0.000000  0.000000
2.25 	  0.091367  0.000000  0.000000
2.75 	  1.272362  0.000000  0.000000
2.83 	  3.171884  0.000000  0.000000


==> data/alles_combined.dat <==
x WF22	dE22	S222	xb WF46	dE46	S246
0.25 0.963451	2.631438	1.931139	0.25 0.981475	2.029051	1.965333
0.5 0.981114	3.281545	1.967514	0.5 0.992777	1.901227	1.987367
0.75 0.986219	3.500119	1.977821	0.75 0.995303	1.767225	1.992037
1.0 0.988176	3.610010	1.981679	1.0 0.995492	1.866094	1.992532
1.25 0.988826	3.692310	1.982924	1.25 0.995380	1.954197	1.992344
1.5 0.988438	3.751814	1.982088	1.5 0.995192	1.998243	1.991923
1.75 0.987078	3.785178	1.979286	1.75 0.994972	2.055454	1.991481
2.0 0.988001	3.798380	1.981142	2.0 0.994890	2.099296	1.991400
2.25 0.987389	3.814596	1.979908	2.25 0.995187	2.067875	1.992034
2.5 0.987818	3.868469	1.980853	2.5 0.995789	1.971402	1.993169
2.75 0.989813	3.996998	1.985063	2.75 0.996618	1.846195	1.994766
2.825 0.990188	4.055925	1.985894	2.825 0.996877	1.826919	1.995275
3.0 0.990371	4.228760	1.986406	3.0 0.997502	1.751252	1.996462
3.25 0.993479	4.402124	1.992597	3.25 0.998315	1.635182	1.997938
3.5 0.995989	3.846649	1.996129	3.5 0.998839	1.518025	1.998793
3.75 0.997923	2.575047	1.998127	3.75 0.998861	1.543083	1.998832
4.0 0.999007	1.584136	1.999096	4.0 0.999227	1.227606	1.999264


==> data/casscf.dat <==
x 1A122 1A13B1221A1 3B122 1B122 1A146 3B146
0.25  -15.74373723890 -15.73646060069 -15.48303177912 -15.45624784968 -15.76801357813 -15.52384206463
0.5  -15.73371011342 -15.72643122869 -15.48883109751 -15.46126926156 -15.75786210087 -15.52977188871
0.75  -15.72026991023 -15.71295130832 -15.49973174678 -15.47215330194 -15.74475842084 -15.54058955112
1.0  -15.70556735785 -15.69825757367 -15.51610714111 -15.48910569023  -15.73065121217 -15.55575827788
1.25  -15.69063217150 -15.68348200091 -15.53719071614 -15.51113920521 -15.71690696552 -15.57494831290
1.5  -15.67487403606 -15.66794576641 -15.56043965052 -15.53550488302 -15.70330119845 -15.59591471958
1.75  -15.65645905045 -15.64972480973 -15.58235077763 -15.55851685335 -15.68797505916 -15.61549246146
2.0  -15.63323941850 -15.62661990416 -15.59979865600 -15.57686245893 -15.66888040769 -15.63109274993
2.25  -15.60390962272 -15.59741651986 -15.61082115550 -15.58837090140 -15.64481320238 -15.64116273927
2.5  -15.56973806399 -15.56281650162 -15.61463669977 -15.59198751473 -15.61800278275 -15.64490437413
2.75  -15.53870969887 -15.53103439188 -15.61154573626 -15.58752175235 -15.59766609905 -15.64258265929
2.825  -15.53636194817 -15.51908697561 -15.60947042145 -15.58466375123 -15.59972207374 -15.64080368214
3.0  -15.55852406417 -15.54849439727 -15.60320945916 -15.57546223641 -15.62052780304 -15.63545346547
3.25  -15.59978337596 -15.59202090690 -15.59391495820 -15.55684070460 -15.65554865492 -15.62696953269
3.5  -15.63737135722 -15.63332915942 -15.59169806647 -15.53318843196 -15.68803860776 -15.62227429276
3.75  -15.66829277237 -15.66633725596 -15.59809429284 -15.50678010183 -15.71455610429 -15.62286500173
4.0  -15.68721998112 -15.68623401463 -15.60253037827 -15.48054021685 -15.72970370965 -15.62297751406


==> data/exci_diff.dat <==
 x 22foisA1  22fois3B1  46A1  463B1 FCI 22foisGEVP  46GEVP CAS46
        2.25000000000000       44.20381858522937      -46.16535080401896        7.28729350193014        1.56512768634087        3.53037901869868        6.79816305730085        5.24445901189985 4.05402
        2.50000000000000       11.90822911462064      -82.09456393124981      -24.00039293929090      -30.02389906822955      -27.80373923670076      -24.71444521287047      -26.35358945649990  -27.0502
        2.75000000000000       -3.43912931083956     -108.07471412698000      -41.33701370009923      -48.65454258398927      -44.90604314570135      -42.75861447026941      -44.83217080700008 -44.5749
#        2.82500000000000       -7.28307477056056     -116.15238048720933      -34.66460315586062      -47.17351804530878      -40.48410386990042      -46.53077271593098      -39.69584425042072 0
        3.00000000000000       20.41197788384075      -86.04614868827021       -9.45913945476029      -20.93586275720050      -15.33997172770007      -10.57676916646955      -13.75714038231912 -15.448
        3.25000000000000       54.68536200932128      -29.80207903099874       33.37594636430907       22.66640179552049       28.06384476600066       32.54203848291937       29.70607511303136 27.2141


==> data/exci_en.dat <==
x A1:22fois//A1 3B1:22fois//A1 A1:22fois//3B1 3B1:22fois//3B1 A1:46//A1 3B1:46//A1 A1:46//3B1 3B1:46//3B1 A1//FCI 3B1//FCI A1//22fois/GEVP 3B1//22fois/GEVP A1//46/GEVP 3B1//46/GEVP
2.25      -15.67071972646151      -15.62651590787628      -15.61775817461174      -15.66392352541576      -15.67072921051247      -15.66344191701054      -15.66704987918688      -15.66548475150054      -15.67102018108170      -15.66748980206300      -15.67071972646150      -15.66392156340420      -15.67072921051245      -15.66548475150055
2.5      -15.64267203370504      -15.63076380459042      -15.58529418960388      -15.66738875353513      -15.64268501405074      -15.66668540699003      -15.63901470443896      -15.66903860350719      -15.64318594220600      -15.67098968144270      -15.64267203370507      -15.66738647891794      -15.64268501405071      -15.66903860350721
2.75      -15.62194843173750      -15.62538756104834      -15.55663233208083      -15.66470704620781      -15.62145707648308      -15.66279409018318      -15.61763470470610      -15.66628924729009      -15.62345967341120      -15.66836571655690      -15.62194843173755      -15.66470704620782      -15.62145707648306      -15.66628924729006
2.825      -15.61510221897427      -15.62238529374483      -15.54548061120300      -15.66163299169021      -15.62475702710437      -15.65942163026023      -15.61727935330953      -15.66445287135484      -15.62609327303750      -15.66657737690740      -15.61510221897432      -15.66163299169025      -15.62475702710438      -15.66445287135480
3.0      -15.64543258806197      -15.62502061017813      -15.56996320854017      -15.65600935722844      -15.64536300970158      -15.65482214915634      -15.63818428732666      -15.65912015008386      -15.64584484718950      -15.66118481891720      -15.64543258806195      -15.65600935722842      -15.64536300970157      -15.65912015008389
3.25      -15.68062638394044      -15.62594102193112      -15.61828226478682      -15.64808434381782      -15.68069733384670      -15.64732138748239      -15.67365766052919      -15.65099125873367      -15.68091135334650      -15.65284750858050      -15.68062638394037      -15.64808434545745      -15.68069733384671      -15.65099125873368


==> data/fci.dat <==
x E1 E2 E3 E4 E5 E6 E7 E8 E9 E10 E11 E12 E13 E14 E15 E16 E17 E18 E19 E20
0.0      -15.7995898246610   -15.5510828526901   -15.5510828498362   -15.5446407413631   -15.5446407386448   -15.5089219367436   -15.5089219337464   -15.5006050508079   -15.4284897204083   -15.4284897184012   -15.4250645640673   -15.4047556886728   -15.3920344360457   -15.3644518059265   -15.3248049342675   -15.3180906810244   -15.3116840887840   -15.3044432694035  -15.3044432655150   -15.2893871313630
0.25 	 -15.7944133694734	 -15.5497559929271	 -15.5425359974424	 -15.5374864482186	 -15.5347876425440	 -15.5029357343356	 -15.4989534661261	 -15.4705605179303	 -15.4255776508229	 -15.4172418634382	 -15.3978698912632	 -15.3920787277613	 -15.3647055577152	 -15.3493617547628	 -15.3219133960321	 -15.3001988480623	 -15.2851603608359	 -15.2824860910656	 -15.2756304750148	 -15.2689701370257
0.5 	 -15.7844188213590	 -15.5558506642829	 -15.5358239027757	 -15.5339657548937	 -15.5253830265400	 -15.4996757289919	 -15.4859243625233	 -15.4320870890731	 -15.4277973922926	 -15.4036583818570	 -15.3748408165540	 -15.3616100800294	 -15.3304176768131	 -15.3277145711288	 -15.3220468950730	 -15.2823039587979	 -15.2780419997814	 -15.2520456054809	 -15.2426097033999	 -15.2388993646430
0.75 	 -15.7715950474618	 -15.5666346076130	 -15.5408418307121	 -15.5280964555343	 -15.5190584731405	 -15.4979878952180	 -15.4715615591314	 -15.4311598100337	 -15.3959520795228	 -15.3896611726996	 -15.3589966701135	 -15.3247893028893	 -15.3222791867542	 -15.3075785197472	 -15.2911956363067	 -15.2886696699664	 -15.2570771918572	 -15.2425130160494	 -15.2353718739120	 -15.2259963447848
1.0 	 -15.7579691356331	 -15.5820251614232	 -15.5527906550653	 -15.5270755144930	 -15.5178409873960	 -15.4977726533896	 -15.4577669799723	 -15.4355763472746	 -15.3770475993526	 -15.3717571809308	 -15.3494310998508	 -15.3317519770276	 -15.3031028759200	 -15.2877942731670	 -15.2818530660667	 -15.2652398773201	 -15.2528322728242	 -15.2526637987923	 -15.2525936346391	 -15.2374766170110
1.25 	 -15.7445011995634	 -15.6012684710837	 -15.5704559054206	 -15.5313021003714	 -15.5220373845558	 -15.4986110721113	 -15.4456127520061	 -15.4406976926091	 -15.3663972127066	 -15.3621700217242	 -15.3474820527649	 -15.3431718373017	 -15.3258730844938	 -15.2933125225336	 -15.2802688918109	 -15.2759154008061	 -15.2688290252844	 -15.2563102891374	 -15.2501852185689	 -15.2397230964525
1.5 	 -15.7306580461212	 -15.6222054808657	 -15.5910430861100	 -15.5390579587266	 -15.5298686337326	 -15.4993776453469	 -15.4455199750057	 -15.4356756125907	 -15.3620601084962	 -15.3575241168465	 -15.3568096872600	 -15.3539857814701	 -15.3510639497817	 -15.3361892992418	 -15.3131224709814	 -15.3002036360589	 -15.2881334057757	 -15.2761765470115	 -15.2479335255214	 -15.2384977212749
1.75 	 -15.7148429637752	 -15.6418673714433	 -15.6109532006312	 -15.5472141141809	 -15.5381745496945	 -15.4987785397533	 -15.4501253959907	 -15.4327694947608	 -15.3821698733938	 -15.3775252445091	 -15.3722691240334	 -15.3652169980375	 -15.3561914400770	 -15.3466158864742	 -15.3466093642306	 -15.3312593980583	 -15.3078134646579	 -15.3065229736238	 -15.2700507255050	 -15.2623544157603
2.0 	 -15.6952768047777	 -15.6575466586600	 -15.6269569626267	 -15.5525733824394	 -15.5437427992769	 -15.4959336013553	 -15.4643463035395	 -15.4503940183525	 -15.4157768671576	 -15.3848923416011	 -15.3777368773278	 -15.3725403754274	 -15.3674549707982	 -15.3626578263784	 -15.3589681327236	 -15.3405950203077	 -15.3309825738904	 -15.3254428731181	 -15.2909318872504	 -15.2900521393591
2.25 	 -15.6710201810817	 -15.6674898020630	 -15.6368975914112	 -15.5529364608301	 -15.5443030983821	 -15.5026566391718	 -15.4905658446311	 -15.4804978250033	 -15.4183873088100	 -15.3945632492546	 -15.3934978643776	 -15.3869692879100	 -15.3686683939647	 -15.3639379362674	 -15.3590523752730	 -15.3571754147844	 -15.3396135516891	 -15.3387614632893	 -15.3158246274439	 -15.3068342449443
2.5 	 -15.6709896814427	 -15.6431859422060	 -15.6396702074405	 -15.5473098449261	 -15.5459612901673	 -15.5386513249645	 -15.5116390377687	 -15.4825626979441	 -15.4247619914331	 -15.4060933679871	 -15.3968464757165	 -15.3957274543739	 -15.3890867461408	 -15.3816830522551	 -15.3542938626610	 -15.3518822018502	 -15.3499878884547	 -15.3313528459686	 -15.3242359409830	 -15.3186660230687
2.75 	 -15.6683657165569	 -15.6350062713501	 -15.6234596734112	 -15.5750850741485	 -15.5409762026689	 -15.5357200335521	 -15.5264045743972	 -15.4711340813618	 -15.4556451748865	 -15.4197960491942	 -15.4089482272222	 -15.3941640754146	 -15.3937354973212	 -15.3882472043093	 -15.3585113612750	 -15.3574397156836	 -15.3572953120156	 -15.3438572322590	 -15.3433584829825	 -15.3262327746402
2.825 	 -15.6665773769074	 -15.6322033938374	 -15.6260932730375	 -15.5740183684273	 -15.5493393658277	 -15.5312007831956	 -15.5214694243790	 -15.4668961044289	 -15.4646669510020	 -15.4264521513351	 -15.4143116171288	 -15.4051988061391	 -15.3920937288186	 -15.3829919833572	 -15.3638521184347	 -15.3590770582177	 -15.3588453601790	 -15.3502557175763	 -15.3420713305242	 -15.3328492858736
3.0 	 -15.6611848189172	 -15.6458448471895	 -15.6233230038234	 -15.5680848112178	 -15.5559481712730	 -15.5191651276605	 -15.5078442452395	 -15.4838066090164	 -15.4576067688223	 -15.4410784602774	 -15.4376927001226	 -15.4224172232826	 -15.3848357024214	 -15.3810040196720	 -15.3795913313311	 -15.3625989775476	 -15.3592460642080	 -15.3515754725987	 -15.3479691109444	 -15.3461638057882
3.25 	 -15.6809113533465	 -15.6528475085805	 -15.6056261225424	 -15.5930491768705	 -15.5194140795537	 -15.5027705463068	 -15.4999565192766	 -15.4944392659925	 -15.4840406419738	 -15.4600261477565	 -15.4276698595808	 -15.4245400701677	 -15.4047522666627	 -15.4031798413944	 -15.3735062740445	 -15.3680232899330	 -15.3646728269554	 -15.3628506476676	 -15.3580106381102	 -15.3394673183664
3.5 	 -15.7140122104080	 -15.6484501146419	 -15.6154782249589	 -15.5835062457997	 -15.5391804957838	 -15.5057087166476	 -15.4823079171703	 -15.4822818408400	 -15.4766508044364	 -15.4577569338964	 -15.4329891833293	 -15.4189026064354	 -15.4171219610133	 -15.3965310351850	 -15.3918380383511	 -15.3778329638931	 -15.3679382688751	 -15.3668916459168	 -15.3577727652588	 -15.3422766124753
3.75 	 -15.7413923549296	 -15.6498892555634	 -15.6334250736903	 -15.5759807405125	 -15.5590967735876	 -15.4894897524496	 -15.4879707490943	 -15.4699193858763	 -15.4633801281846	 -15.4434872371042	 -15.4348479641396	 -15.4243847915475	 -15.4103614391337	 -15.4078624661122	 -15.3934962399754	 -15.3782092378399	 -15.3765475463195	 -15.3528925646706	 -15.3504307006323	 -15.3445861033013
4.0 	 -15.7574510538956	 -15.6499353273900	 -15.6417197008370	 -15.5995876274773	 -15.5334359420911	 -15.4938173197573	 -15.4742333959800	 -15.4587898172626	 -15.4505365375726	 -15.4218585994084	 -15.4174577951273	 -15.4134193943263	 -15.4126955211828	 -15.4122240641333	 -15.4084134372849	 -15.3780966929195	 -15.3581059243052	 -15.3576252379095	 -15.3547199411745	 -15.3433216695304


==> data/fci_sym.dat <==
x  A1 B1
0.0  -15.7995898246610   -15.5510828526901
0.25  -15.7944133694734  -15.5497559929271  
0.5  -15.7844188213590  -15.5558506642829  
0.75  -15.7715950474618  -15.5666346076130 
1.0  -15.7579691356331  -15.5820251614232 
1.25  -15.7445011995634  -15.6012684710837
1.5  -15.7306580461212  -15.6222054808657 
1.75  -15.7148429637752  -15.6418673714433
2.0  -15.6952768047777  -15.6575466586600 
2.25 -15.6710201810817  -15.6674898020630
2.5 -15.6431859422060 -15.6709896814427
2.75 -15.6234596734112 -15.6683657165569
2.825 -15.6260932730375 -15.6665773769074
3.0 -15.6458448471895 -15.6611848189172 
3.25  -15.6809113533465  -15.6528475085805   
3.5  -15.7140122104080  -15.6484501146419   
3.75  -15.7413923549296  -15.6498892555634 
4.0  -15.7574510538956  -15.6499353273900


==> data/h8/a0.0001.dat <==
method Ethiswork Eref trpq frobsquare
HF -4.06556267188 -4.065562 0.446582 1.10684
CAS(2,2)SCF -4.08277361735379 -4.082774 0.888907 0.222186
{CASCCD (w/o FOIS)}   -4.20313818129034 -4.203138 0.981797 0.036406
{CASCCSD (w/ FOIS)} -4.20372546985983  nan 0.998001  0.003998
bivar-MRCCSD(2,2)FOIS  -4.20380081101609 nan 1.000944 -0.001804
FCI -4.2048025095340 -4.204802 1 0



==> data/h8/a1.0.dat <==
method Ethiswork Eref trpq frobsquare
HF -4.24284558667 -4.242845 0.882955 0.234089
CAS(2,2)SCF -4.24895289878 -4.248955 0.891931 0.216138
{CASCCD (w/o FOIS)} -4.35236141422459 -4.352364 0.999489 0.001022
{CASCCSD (w/ FOIS)} -4.35247178459851 nan 0.999652  0.000695
bivar-MRCCSD(2,2)FOIS -4.35247328567535 nan 0.999648 0.000705
FCI -4.3529903509454 -4.352990 1 0


==> data/hf/data.dat <==
x EFCI EMRCC EDIFF WF FROB2 DIP	FROB
1.00  -99.5554871765630 -99.55428529710316 1.20187945984000 0.999809 .000382 0.00233498111288	.01954482028569206363
1.25  -99.9724905314388 -99.97132734190713 1.16318953167000 0.999815 .000370 0.00298341731843	.01923538406167134475
1.50  -100.1132373549239 -100.11209280909220 1.14454583170000 0.999815 .000370 0.00386741992380	.01923538406167134475
1.75  -100.1469800542017 -100.14584860426912 1.13144993258000 0.999813 .000374 0.00489804285978	.01933907960581371618
2.00  -100.1389186254850 -100.13780313908512 1.11548639988000 0.999812 .000376 0.00585434080178	.01939071942966531605
2.25  -100.1157446575012 -100.11465020067142 1.09445682978000 0.999812 .000376 0.00707126675997	.01939071942966531605
2.50  -100.0887553568009 -100.08768279254768 1.07256425322000 0.999816 .000368 0.00744038160366	.01918332609325087816
2.75  -100.0628499210924 -100.06179366481362 1.05625627878000 0.999821 .000358 0.00721283088204	.01892088792842450087
3.00  -100.0400484080995 -100.03899767916643 1.05072893307000 0.999824 .000352 0.00643171476768	.01876166303929371821
3.50  -100.0060652739651 -100.00499225284501 1.07302112009000 0.999824 .000352 0.00382641216485	.01876166303929371821
4.00  -99.9865589554907 -99.98544557949911 1.11337599159000 0.999818 .000364 0.00144086391709	.01907878402833891298
5.00  -99.9730594868912 -99.97178755666943 1.27193022177000 0.999783 .000434 0.00017666149486	.02083266665599965865
#
MAX nan nan 1.27193022177000 0.00021700000000 0.00043400000000 0.00744038160366 0.02083266665600
MAD nan nan 1.12407373199750 0.00018650000000 0.00037300000000 0.00446152780057 0.01930625813823
STD nan nan 0.06482314453050 0.00001071532462 0.00002143064925 0.00241611866070 0.00054110664379
NPE nan nan 0.22120128870000 0.00004100000000 0.00008200000000 0.00726372010880 0.00207100361671


==> data/mrccsd22_b1.dat <==
x      E1    E2   E3
0.00 	  0.350909 15799.589825 376.053727
0.25 	  0.328414 15794.413369 15794.413369
0.50 	  0.160612 231.833802 231.832707
0.75 	  0.139690 208.517392 208.517839
1.00 	  0.218217 15757.969136 174.163732
1.25 	  0.075000 147.092404 147.092348
1.50 	  0.033825 112.403953 112.403800
1.75 	 -0.017452 76.980891 76.981181
2.00 	 -0.092864 41.764039 41.764144
2.25 	 -0.195075  7.594795  7.594712
2.50 	 -0.247562 -23.671410 -23.671467
2.75 	  0.357947 -40.626497 -40.626470
2.83 	  0.659242 -35.612232 -35.612280
3.00 	  0.280686 -9.910094 -9.910102
3.25 	  0.157726 15680.911353 34.042573
3.50 	  0.133679 15714.012210 70.663101
3.75 	  0.100787 15741.392355 93.931578
4.00 	  0.072461 15757.451054 108.417544


==> data/mrccsd22fois.dat <==
0.0  .36828494374000
0.25  .14566030717000
0.5  .15677832806000
0.75  .18355730627000
1.0  .21700452024000
1.25  .25145841084000
1.5  .27827079191000
1.75  .29420392892000
2.0  .31098788274000
2.25  .35498663344000
2.5  .53207106393000
2.75  1.54737258862000
2.825  .57923621161000
3.0  .39762239083000
3.25  .28277444806000
3.5  .21901835116000
3.75  .17056670030000
4.0  .13442465149000


==> data/mrccsd22fois_a1.dat <==
x         A1B1        	3B1	A1	1B1
0.25 	  0.229476 	0.202430	0.145660	0.328414
0.50 	  0.220460	0.188612	0.156778	0.160612
0.75 	  0.218216 	0.177412	0.183557	0.139690
1.00 	  0.215384 	0.161910	0.217005	0.218217
1.25 	  0.212467 	0.142428	0.251458	0.075000
1.50 	  0.210019 	0.121553	0.278271	0.033825
1.75 	  0.214335 	0.103114	0.294204	-0.017452
2.00 	  0.236049 	0.086216	0.310988	-0.092864
2.25 	  0.300455 	0.091367	0.354987	-0.195075
2.50 	  0.513909 	0.231122	0.532071	-0.247562
2.75 	  1.511242 	1.272362	1.547373	0.357947
2.825 	  0.745255 	3.171884	0.579236	0.659242
3.00 	  0.412259 	0.340912	0.397622	0.280686
3.25 	  0.284969 	0.142704	0.282774	0.157726
3.50 	  0.220172 	0.197095	0.219018	0.133679
3.75 	  0.171022 	0.192659	0.170567	0.100787
4.00 	  0.135025 	0.169011	0.134425	0.072461


==> data/mrccsd_a1.dat <==
x        MRCCSD22  MRCCSD22FOIS MRCCSD46
0.00 	  0.415259  0.368285  0.209042
0.25 	  0.373441  0.145660  0.083208
0.50 	  0.370387  0.156778  0.093758
0.75 	  0.380085  0.183557  0.124895
1.00 	  0.394456  0.217005  0.176645
1.25 	  0.412668  0.251458  0.232422
1.50 	  0.435368  0.278271  0.271413
1.75 	  0.465769  0.294204  0.296711
2.00 	  0.519858  0.310988  0.324947
2.25 	  0.645590  0.354987  0.393735
2.50 	  1.181988  0.532071  0.512028
2.75 	  6.537004  1.547373  2.020254
2.83 	  2.627442  0.579236  1.263580
3.00 	  0.862993  0.397622  0.510861
3.25 	  0.426726  0.282774  0.207269
3.50 	  0.309406  0.219018  0.146862
3.75 	  0.239496  0.170567  0.123888
4.00 	  0.188702  0.134425  0.112961


==> data/mrccsd_b1.dat <==
x MRCCSD22FOIS MRCCSD46


==> data/orbvgl_wf.dat <==
#2A1	#1B1	A1
0.004744	0.680417	0.898557
-0.044676	1.026911	0.980401
-0.025886	1.046859	0.989887
-0.046435	1.033799	0.993975
-0.011430	1.040016	0.996308
-0.020667	1.029854	0.997316
0.069657	1.031759	0.998037
0.142520	1.025351	0.998337
0.378957	1.026030	0.998605
0.566294	1.022383	0.998713
0.785969	1.022655
0.868703	1.020701
0.956058	1.020793
0.969053	1.019778
1.003162	1.019809
1.000440	1.019290
1.016313	1.019297
1.011867	1.019105
1.020235	1.019073
1.016764	1.018993
1.021444	1.018958
1.019102	1.018914
1.021759
1.020340
1.021837
1.021010
1.021828
1.021394
1.021787
1.021594
1.021774
1.021698
1.021762
1.021747
1.021772


==> data/test.dat <==
   74218       1        0.76948017315157  1  2  3 -1 -2 -3
   74505      42        0.54794225357748  1  2  4 -1 -2 -4
   75079     112        0.14260717409750  1  2  6 -1 -2 -6
   75366     141        0.03568995721811  1  2  7 -1 -2 -7
   75940     187        0.04552945283121  1  2  9 -1 -2 -9
   74239     272        0.04925110468316  1  2  3 -1 -4 -5
   74515     442        0.04960186693847  1  2  4 -1 -3 -4
   74516     444        0.06806774499934  1  2  4 -1 -3 -5
   74801     461        0.11731884857515  1  2  5 -1 -3 -4
   75089     512        0.04861613968158  1  2  6 -1 -3 -6
   77365    1792        0.04960186668697  1  3  4 -1 -2 -4
   77366    1794        0.11731884863994  1  3  4 -1 -2 -5
   77651    1811        0.06806774600927  1  3  5 -1 -2 -4
   77939    1862        0.04861613968687  1  3  6 -1 -2 -6
   80224    1983        0.04925110400372  1  4  5 -1 -2 -3
   77375    3312        0.06604392880018  1  3  4 -1 -3 -4
   77376    3314        0.05362089740223  1  3  4 -1 -3 -5
   77661    3331        0.05362089728492  1  3  5 -1 -3 -4
   77662    3349        0.06788678495540  1  3  5 -1 -3 -5
   80245    5782        0.05371333608126  1  4  5 -1 -4 -5
   80532    5815        0.03695863341363  1  4  6 -1 -4 -6


==> data/test2.dat <==
   74218       1        0.76948017315157  1  2  3 -1 -2 -3
   74505      42        0.54794225357748  1  2  4 -1 -2 -4
   75079     112        0.14260717409750  1  2  6 -1 -2 -6
   77366    1794        0.11731884863994  1  3  4 -1 -2 -5
   74801     461        0.11731884857515  1  2  5 -1 -3 -4
   77651    1811        0.06806774600927  1  3  5 -1 -2 -4
   74516     444        0.06806774499934  1  2  4 -1 -3 -5
   77662    3349        0.06788678495540  1  3  5 -1 -3 -5
   77375    3312        0.06604392880018  1  3  4 -1 -3 -4
   80245    5782        0.05371333608126  1  4  5 -1 -4 -5
   77376    3314        0.05362089740223  1  3  4 -1 -3 -5
   77661    3331        0.05362089728492  1  3  5 -1 -3 -4
   74515     442        0.04960186693847  1  2  4 -1 -3 -4
   77365    1792        0.04960186668697  1  3  4 -1 -2 -4
   74239     272        0.04925110468316  1  2  3 -1 -4 -5
   80224    1983        0.04925110400372  1  4  5 -1 -2 -3
   77939    1862        0.04861613968687  1  3  6 -1 -2 -6
   75089     512        0.04861613968158  1  2  6 -1 -3 -6
   75940     187        0.04552945283121  1  2  9 -1 -2 -9
   80532    5815        0.03695863341363  1  4  6 -1 -4 -6
   75366     141        0.03568995721811  1  2  7 -1 -2 -7


==> sifig/foo.dat <==
-15.45130609177133
-15.56945113646023
-15.57051620704334
-15.56991149516544
-15.57187517741706
-15.57194297579042
-15.57654057536508
-15.58012639501210
-15.59147440473656
-15.60049621048007
-15.61218038043818
-15.61619101001920
-15.62076465326220
-15.62108942906961
-15.62276260254667
-15.62240757394310
-15.62315785139218
-15.62281190373973
-15.62320368106353
-15.62296097036705
-15.62318147242911
-15.62302594281644
-15.62315292562096
-15.62305995844214
-15.62313243333547
-15.62307907793229
-15.62311897960326
-15.62309019662327
-15.62310986866652
-15.62309635824887
-15.62310524056051
-15.62309946714482
-15.62310256867848

